SQUALO II: Probing Accretion Through CO Molecular Outflows in Massive Star-forming Clumps

Molecular outflows probe protostellar accretion and mass transfer from clump scales to forming stars. We present an ALMA study of CO (J=2-1) outflows toward 13 massive clumps from the SQUALO sample, spanning a broad evolutionary range and exhibiting clump-scale infall. We identify 51 high-velocity CO lobes associated with 31 outflow systems and derive their physical and dynamical properties assuming local thermodynamic equilibrium. Outflow inferred accretion rates are typically 10^{-5}-10^{-3} Msun/yr, consistent with active massive star formation. The maximum outflow velocity shows little dependence on candidate driving-core mass, indicating that it is not a reliable tracer of protostellar mass in clustered environments. Outflow momentum flux correlates positively with clump surface density, whereas accretion rate shows a tentative, statistically nonsignificant decrease with increasing virial parameter. Total outflow inferred accretion rate shows a tentative positive relation with clump-scale infall rate but remains systematically lower, suggesting that the detected outflows represent only part of the large-scale mass flux. The clump L/M ratio moderately anticorrelates with projected outflow length, although projection, observational limitations, and the embedded source population prevent a unique evolutionary interpretation. Together with the continuum derived fragmentation properties, our results show that compact cores embedded within infalling clumps drive the outflows. The tentative relation between clump-scale infall and protostellar accretion suggests a possible connection across these scales, although our observations do not directly trace mass transfer from filaments to individual protostars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
